Semi-parametric Topological Memory for Navigation

We introduce a new memory architecture for navigation in previously unseen environments, inspired by landmark-based navigation in animals. The proposed semi-parametric topological memory (SPTM) consists of a (non-parametric) graph with nodes corresponding to locations in the environment and a (parametric) deep network capable of retrieving nodes from the graph based on observations. The graph stores no metric information, only connectivity of locations corresponding to the nodes. We use SPTM as a planning module in a navigation system. Given only 5 minutes of footage of a previously unseen maze, an SPTM-based navigation agent can build a topological map of the environment and use it to confidently navigate towards goals. The average success rate of the SPTM agent in goal-directed navigation across test environments is higher than the best-performing baseline by a factor of three. A video of the agent is available at https://youtu.be/vRF7f4lhswo

==> figures/table_results/table_results_baselines.txt <==
Couldn't import dot_parser, loading of dot files will not be possible.
SMOOTHED_LOCALIZATION = True
MEMORY_SUBSAMPLING = 4
MIN_SHORTCUT_DISTANCE = 5
MEMORY_MAX_FRAMES = None
ACTION_EXPERIMENT_ID = 0102_L
EDGE_EXPERIMENT_ID = 0103_R
EXPERIMENT_OUTPUT_FOLDER = default_experiment
WEAK_INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.7
INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.95
SMALL_SHORTCUTS_NUMBER = 2000
SHORTCUT_WINDOW = 10
MIN_LOOK_AHEAD = 1
MAX_LOOK_AHEAD = 7
NUMBER_OF_TRIALS = 6
EDGE_ARCHITECTURE = SIAMESE_NETWORK
PIXEL_COMPARISON_LOCAL_NORMALIZATION = False
BASELINE_RELATIVE_PATH = ../../../mapping_baselines/
['explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01']
['deepmind_small', 'deepmind_large', 'ours', 'vladlen_test_two', 'vladlen_test_five', 'star_maze', 'office1', 'columns', 'office2', 'topological_star_easier', 'deepmind_small', 'deepmind_large', 'ours', 'vladlen_test_two', 'vladlen_test_five', 'star_maze', 'office1', 'columns', 'office2', 'topological_star_easier', 'deepmind_small', 'deepmind_large', 'ours', 'vladlen_test_two', 'vladlen_test_five', 'star_maze', 'office1', 'columns', 'office2', 'topological_star_easier', 'deepmind_small', 'deepmind_large', 'ours', 'vladlen_test_two', 'vladlen_test_five', 'star_maze', 'office1', 'columns', 'office2', 'topological_star_easier'] ['explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01', 'explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01']
deepmind_small explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.322916666667
Test-1
deepmind_large explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.145833333333
Val-3
ours explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.135416666667
Val-2
vladlen_test_two explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.333333333333
Val-1
vladlen_test_five explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.177083333333
Test-2
star_maze explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.229166666667
Test-3
office1 explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.21875
Test-4
columns explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.364583333333
Test-5
office2 explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.104166666667
Test-6
topological_star_easier explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_0_entr_1.0 0.197916666667
Test-7
deepmind_small explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.270833333333
Test-1
deepmind_large explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.0208333333333
Val-3
ours explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.114583333333
Val-2
vladlen_test_two explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.75
Val-1
vladlen_test_five explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.302083333333
Test-2
star_maze explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.239583333333
Test-3
office1 explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.15625
Test-4
columns explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.177083333333
Test-5
office2 explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.291666666667
Test-6
topological_star_easier explore_DoomExploration_goal_0_clipping_801_shapeside_84_lstm_1_entr_0.01 0.177083333333
Test-7
deepmind_small explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.239583333333
Test-1
deepmind_large explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.0729166666667
Val-3
ours explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.09375
Val-2
vladlen_test_two explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.208333333333
Val-1
vladlen_test_five explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.135416666667
Test-2
star_maze explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.260416666667
Test-3
office1 explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.166666666667
Test-4
columns explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.333333333333
Test-5
office2 explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.229166666667
Test-6
topological_star_easier explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_0_entr_1.0 0.166666666667
Test-7
deepmind_small explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.4375
Test-1
deepmind_large explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.104166666667
Val-3
ours explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.15625
Val-2
vladlen_test_two explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.572916666667
Val-1
vladlen_test_five explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.229166666667
Test-2
star_maze explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.145833333333
Test-3
office1 explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.135416666667
Test-4
columns explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.208333333333
Test-5
office2 explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.354166666667
Test-6
topological_star_easier explore_DoomNavigation_goal_1_clipping_801_shapeside_84_lstm_1_entr_0.01 0.135416666667
Test-7


==> figures/table_results/table_results_ours.txt <==
Couldn't import dot_parser, loading of dot files will not be possible.
SMOOTHED_LOCALIZATION = True
MEMORY_SUBSAMPLING = 4
MIN_SHORTCUT_DISTANCE = 5
MEMORY_MAX_FRAMES = None
ACTION_EXPERIMENT_ID = 0013_memory_random_texture
EDGE_EXPERIMENT_ID = 0036_less_wide
EXPERIMENT_OUTPUT_FOLDER = default_experiment
WEAK_INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.7
INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.9
SMALL_SHORTCUTS_NUMBER = 1000
SHORTCUT_WINDOW = 0
MIN_LOOK_AHEAD = 0
MAX_LOOK_AHEAD = 9
NUMBER_OF_TRIALS = 6
BASELINE_RELATIVE_PATH = ../../../mapping_baselines/
['policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none']
['deepmind_small', 'deepmind_large', 'ours', 'vladlen_test_two', 'vladlen_test_five', 'star_maze', 'office1', 'columns', 'office2', 'topological_star_easier', 'deepmind_small_autoexplore', 'office1_autoexplore', 'columns_autoexplore'] ['policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none', 'policy_none']
deepmind_small policy_none 1.0
Test-1
deepmind_large policy_none 1.0
Val-3
ours policy_none 0.979166666667
Val-2
vladlen_test_two policy_none 1.0
Val-1
vladlen_test_five policy_none 1.0
Test-2
star_maze policy_none 1.0
Test-3
office1 policy_none 1.0
Test-4
columns policy_none 1.0
Test-5
office2 policy_none 1.0
Test-6
topological_star_easier policy_none 1.0
Test-7
deepmind_small_autoexplore policy_none 0.9375
Test-1-Autoexplore
office1_autoexplore policy_none 0.927083333333
Test-4-Autoexplore
columns_autoexplore policy_none 0.90625
Test-5-Autoexplore


==> figures/table_results/table_results_ours_dm.txt <==
Couldn't import dot_parser, loading of dot files will not be possible.
SMOOTHED_LOCALIZATION = True
MEMORY_SUBSAMPLING = 4
MIN_SHORTCUT_DISTANCE = 5
MEMORY_MAX_FRAMES = None
ACTION_EXPERIMENT_ID = 0013_memory_random_texture
EDGE_EXPERIMENT_ID = 0036_less_wide
EXPERIMENT_OUTPUT_FOLDER = default_experiment
WEAK_INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.7
INTERMEDIATE_REACHABLE_GOAL_THRESHOLD = 0.9
SMALL_SHORTCUTS_NUMBER = 1000
SHORTCUT_WINDOW = 0
MIN_LOOK_AHEAD = 0
MAX_LOOK_AHEAD = 9
NUMBER_OF_TRIALS = 6
BASELINE_RELATIVE_PATH = ../../../mapping_baselines/
['policy_none', 'policy_none', 'policy_none', 'policy_none']
['deepmind_small_dm', 'deepmind_large_dm', 'office1_dm', 'columns_dm'] ['policy_none', 'policy_none', 'policy_none', 'policy_none']
deepmind_small_dm policy_none 0.989583333333
Test-1-DM
deepmind_large_dm policy_none 0.552083333333
Val-3-DM
office1_dm policy_none 0.760416666667
Test-4-DM
columns_dm policy_none 0.75
Test-5-DM

